Time-Sliced Quantum Circuit Partitioning for Modular Architectures

Current quantum computer designs will not scale. To scale beyond small prototypes, quantum architectures will likely adopt a modular approach with clusters of tightly connected quantum bits and sparser connections between clusters. We exploit this clustering and the statically-known control flow of quantum programs to create tractable partitioning heuristics which map quantum circuits to modular physical machines one time slice at a time. Specifically, we create optimized mappings for each time slice, accounting for the cost to move data from the previous time slice and using a tunable lookahead scheme to reduce the cost to move to future time slices. We compare our approach to a traditional statically-mapped, owner-computes model. Our results show strict improvement over the static mapping baseline. We reduce the non-local communication overhead by 89.8\% in the best case and by 60.9\% on average. Our techniques, unlike many exact solver methods, are computationally tractable.

==> data/_.csv <==
x,static-oee  0,fls-oee  1,fgp-oee  2,fgp-roee  3
0,0,0,0,0


==> data/__.csv <==
x,fgp-roee-const-1  0,fgp-roee-expon-1  1,fgp-roee-norm-1  2
0,0,0,0


==> data/_clean-multi-control-.csv <==
x,communication-cost-reviewaddition-of-swaps 0,communication-cost-reviewaddition-of-swaps 1,communication-cost-reviewaddition-of-swaps 2
50,61,55,61
51,57,53,57
52,100,82,103
53,118,96,106
54,108,90,106
55,108,93,102
56,112,89,110
57,110,100,112
58,130,95,121
59,114,86,101
60,118,103,120
61,124,107,121
62,155,125,146
63,143,138,131
64,156,132,150
65,167,124,157
66,172,155,162
67,186,145,183
68,183,144,184
69,189,155,170
70,183,139,171
71,190,163,198
72,212,177,203
73,244,181,220
74,244,197,221
75,254,221,256
76,277,218,266
77,265,221,266
78,287,234,266
79,271,240,270
80,257,241,280
81,292,242,285
82,308,243,317
83,324,270,313
84,324,293,323
85,339,289,328
86,350,289,341
87,344,299,338


==> data/_cuccaro-adder-.csv <==
number-of-qubits,0,1,2
50,56,19,44
52,58,24,47
54,61,22,43
56,52,18,36
58,66,18,47
60,69,23,47
62,67,29,51
64,63,22,47
66,67,42,59
68,60,28,51
70,73,30,47
72,75,38,55
74,80,26,53
76,91,42,62
78,83,50,66
80,87,40,57
82,85,37,56
84,77,48,61
86,79,47,64
88,88,51,69
90,85,33,60
92,86,47,65
94,82,53,65
96,82,74,80
98,90,55,66
100,116,76,87


==> data/_random-04-.csv <==
x,0,1,2
50,193,181,189
51,202,206,206
52,214,219,216
53,236,225,224
54,245,243,240
55,260,251,246
56,266,267,254
57,277,272,263
58,286,287,287
59,292,287,292
60,305,297,299
61,328,331,338
62,334,342,344
63,346,347,350
64,358,362,359
65,374,382,364
66,396,395,379
67,416,409,397
68,420,415,414
69,433,423,417
70,445,432,428
71,463,457,467
72,494,489,480
73,517,507,500
74,529,516,526
75,540,542,551
76,561,552,545
77,570,557,556
78,574,571,576
79,576,574,587
80,612,587,607
81,645,637,637
82,667,667,642
83,677,671,662
84,697,703,689
85,717,724,716
86,741,754,722
87,740,753,734
88,767,762,758
89,793,777,784
90,811,798,791
91,859,847,841
92,858,853,852
93,887,882,878
94,907,895,885
95,919,906,897
96,960,927,938
97,954,959,947
98,999,969,971
99,1013,977,981
100,1007,1028,1004


==> data/clean-multi-control.csv <==
x,0,1,2,3
50,288,102,280,55
51,277,113,221,53
52,447,180,322,82
53,504,193,347,96
54,408,177,315,90
55,423,229,316,93
56,413,243,339,89
57,492,222,319,100
58,468,252,431,95
59,479,187,399,86
60,525,251,495,103
61,542,214,475,107
62,659,273,434,125
63,684,284,530,138
64,735,274,453,132
65,668,295,502,124
66,749,328,673,155
67,889,351,686,145
68,848,374,518,144
69,799,376,703,155
70,665,333,602,139
71,989,353,899,163
72,1023,461,838,177
73,1113,379,1001,181
74,1106,421,1064,197
75,1230,439,1130,221
76,1297,502,1123,218
77,1187,461,1319,221
78,1344,441,1461,234
79,1508,455,1583,240
80,1540,500,1509,241
81,1312,507,1961,242
82,1439,489,1923,243
83,1543,564,2116,270
84,1512,552,2403,293
85,1622,614,2540,289
86,1613,591,2683,289
87,1928,562,3407,299


==> data/clean-multi-target.csv <==
x,0,1,2,3
51,41,26,47,25
52,26,20,43,18
53,38,25,46,23
54,39,28,47,27
55,44,29,48,25
56,51,27,52,26
57,36,23,64,22
58,50,32,51,28
59,52,31,52,30
60,52,31,53,31
61,57,34,54,32
62,32,22,53,21
63,33,23,54,22
64,36,22,55,21
65,52,34,77,30
66,39,27,57,24
67,42,28,58,24
68,42,27,59,24
69,61,33,83,33
70,48,30,61,28
71,49,31,81,31
72,50,31,64,29
73,52,29,87,30
74,55,31,65,31
75,54,31,92,32
76,60,35,86,31
77,57,28,85,34
78,75,41,71,42
79,64,34,72,36
80,68,36,94,38
81,67,37,94,34
82,70,29,99,37
83,70,39,93,38
84,71,32,76,39
85,77,43,98,40
86,82,46,98,44
87,67,39,96,39
88,68,42,103,39
89,71,44,101,40
90,72,41,104,43
91,85,45,104,47
92,78,45,103,44
93,79,43,107,39
94,81,45,82,46
95,93,41,88,46
96,113,47,89,57
97,125,57,89,60
98,138,64,90,65
99,155,56,90,70
100,169,66,90,72


==> data/cuccaro-adder.csv <==
x,communication-cost-reviewaddition-of-swaps 0,communication-cost-reviewaddition-of-swaps 1,communication-cost-reviewaddition-of-swaps 2,communication-cost-reviewaddition-of-swaps 3
50,159,40,152,19
52,181,67,160,24
54,161,55,215,22
56,141,70,183,18
58,160,56,232,18
60,200,58,272,23
62,200,69,243,29
64,160,78,265,22
66,221,82,305,42
68,180,81,294,28
70,203,55,293,30
72,244,95,363,38
74,222,89,329,26
76,243,88,320,42
78,282,95,394,50
80,243,65,418,40
82,221,94,383,37
84,280,105,421,48
86,241,75,412,47
88,242,93,522,51
90,220,72,496,33
92,242,109,444,47
94,263,123,476,53
96,323,120,522,74
98,261,116,485,55
100,365,132,497,76


==> data/dirty-multi-target.csv <==
x,0,1,2,3
50,34,21,46,17
51,33,22,50,17
52,55,30,81,27
53,23,17,57,13
54,43,24,99,21
55,32,23,56,18
56,33,23,58,18
57,48,26,69,24
58,46,21,76,23
59,44,24,95,21
60,37,26,53,20
61,37,25,58,20
62,51,27,76,27
63,27,20,62,15
64,27,20,63,15
65,27,20,49,15
66,42,26,65,23
67,27,21,72,16
68,27,21,54,17
69,27,21,55,18
70,27,22,71,18
71,27,22,72,19
72,27,21,72,20
73,31,24,66,17
74,31,24,52,17
75,31,24,74,18
76,31,24,73,19
77,31,24,72,20
78,31,24,74,20
79,31,24,74,21
80,31,24,75,22
81,31,24,76,23
82,31,24,77,24
83,33,25,78,25
84,37,28,92,27
85,40,30,99,29
86,43,32,111,31
87,48,34,122,33
88,51,37,132,35
89,55,40,143,37
90,57,40,153,38
91,35,27,66,27
92,65,43,152,40
93,98,61,172,55
94,123,70,176,65
95,154,69,184,77
96,187,81,192,90
97,215,85,194,96
98,223,85,189,83
99,167,64,89,71
100,169,66,90,72


==> data/qft-adder.csv <==
x,0,1,2,3
50,512,197,275,131
52,501,206,335,141
54,658,234,356,149
56,688,264,399,165
58,761,265,481,214
60,766,265,468,223
62,798,308,533,210
64,825,351,543,274
66,902,362,576,271
68,998,333,555,264
70,1084,417,713,305
72,1112,431,656,285
74,1326,459,761,301
76,1144,446,821,329
78,1447,526,723,322
80,1453,486,786,362
82,1729,574,916,393
84,1740,554,930,388
86,1746,623,991,431
88,1960,572,1046,470
90,1833,693,1138,419
92,1882,653,1304,489
94,2133,689,1166,499
96,2150,725,1298,489
98,2393,724,1316,492
100,2542,790,1315,541


==> data/random-02.csv <==
x,0,1,2,3
50,180,137,187,96
51,193,139,231,107
52,190,143,227,103
53,237,170,223,127
54,230,166,261,118
55,277,189,279,135
56,278,200,269,144
57,250,177,256,133
58,282,210,290,151
59,302,220,307,158
60,285,219,342,157
61,295,228,340,163
62,319,231,340,177
63,328,245,355,184
64,342,258,440,191
65,368,268,412,196
66,352,274,388,194
67,390,288,468,212
68,441,318,464,224
69,420,307,488,226
70,448,325,517,240
71,423,333,443,242
72,456,312,474,252
73,451,353,528,247
74,509,370,519,260
75,494,351,533,269
76,486,360,487,275
77,485,358,605,273
78,520,365,564,270
79,551,406,570,299
80,545,363,536,305
81,604,436,634,330
82,590,424,639,331
83,609,457,678,343
84,628,471,659,363
85,667,486,689,348
86,642,481,726,359
87,699,505,764,373
88,716,505,715,384
89,733,514,711,392
90,730,505,756,388
91,750,538,753,407
92,742,541,874,419
93,756,552,805,435
94,776,580,744,437
95,788,561,802,444
96,801,556,833,440
97,833,577,970,445
98,858,619,853,471
99,877,615,904,484
100,863,625,915,498


==> data/random-04.csv <==
number-of-qubits,0,1,2,3
50,344,259,384,181
51,388,294,399,206
52,389,289,421,219
53,418,317,445,225
54,441,323,439,243
55,461,342,517,251
56,486,343,524,267
57,491,336,506,272
58,507,346,560,287
59,519,368,623,287
60,547,370,557,297
61,577,453,688,331
62,630,476,629,342
63,630,481,681,347
64,680,510,724,362
65,664,506,713,382
66,704,538,791,395
67,737,570,888,409
68,763,594,784,415
69,798,602,852,423
70,779,615,879,432
71,835,619,919,457
72,855,646,931,489
73,956,668,1022,507
74,989,701,1042,516
75,1008,727,1177,542
76,993,685,1057,552
77,1035,740,1012,557
78,1027,716,1058,571
79,1078,724,1098,574
80,1092,734,1105,587
81,1168,857,1243,637
82,1178,864,1360,667
83,1223,929,1309,671
84,1243,941,1371,703
85,1315,932,1415,724
86,1327,980,1397,754
87,1352,988,1456,753
88,1351,1006,1440,762
89,1408,1046,1527,777
90,1417,1065,1525,798
91,1505,1092,1553,847
92,1570,1083,1582,853
93,1570,1146,1703,882
94,1622,1135,1673,895
95,1657,1157,1667,906
96,1681,1179,1726,927
97,1728,1164,1688,959
98,1743,1214,1767,969
99,1775,1233,1752,977
100,1795,1240,1782,1028


==> data/random-08.csv <==
x,0,1,2,3
50,682,485,775,386
51,776,583,844,424
52,805,614,873,451
53,907,636,879,463
54,891,676,983,492
55,941,650,969,500
56,960,717,1023,518
57,1012,697,1163,555
58,1009,716,1188,561
59,1067,724,1054,585
60,1088,729,1176,593
61,1196,917,1346,673
62,1206,974,1396,689
63,1298,974,1435,727
64,1328,1003,1469,728
65,1391,1064,1501,745
66,1430,1060,1593,771
67,1475,1097,1682,802
68,1479,1096,1484,812
69,1527,1155,1460,834
70,1572,1185,1790,847
71,1695,1297,1843,914
72,1774,1332,1916,980
73,1829,1350,1905,1014
74,1809,1392,2053,1006
75,1918,1311,2165,1046
76,1944,1328,2101,1070
77,1976,1340,2314,1097
78,2047,1481,2279,1118
79,2070,1437,2061,1148
80,2103,1422,2122,1159
81,2212,1693,2512,1278
82,2326,1725,2473,1282
83,2452,1782,2532,1337
84,2485,1764,2631,1344
85,2518,1873,2652,1369
86,2561,1878,2676,1428
87,2638,1907,2737,1449
88,2644,1991,2803,1490
89,2700,1984,2908,1504
90,2711,2029,3012,1520
91,3003,2085,3161,1666
92,3029,2135,3013,1700
93,3080,2135,3142,1750
94,3141,2176,3220,1767
95,3225,2193,3248,1806
96,3283,2263,3323,1848
97,3347,2304,3375,1888
98,3432,2300,3489,1900
99,3469,2343,3472,1945
100,3462,2389,3488,1964


==> figs/orig/plot-final-results.tikz <==
% This file was automatically generated by python latextools.
% https://github.com/cduck/latextools
%
% \usepackage{tikz}
% \usepackage{pgfplots}
%
% % Setup package: tikz
% \usetikzlibrary{patterns}
% \usetikzlibrary{arrows}
% \usetikzlibrary{external}
%
% % Setup package: pgfplots
% \pgfplotsset{{compat=1.14}}
%
\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot3,
        title={Clean multi-control},
        xlabel={},
        ylabel={},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color=black] table[x=x, y=0, col sep=comma]
            {data/clean-multi-control.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=1, col sep=comma]
            {data/clean-multi-control.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=2, col sep=comma]
            {data/clean-multi-control.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=3, col sep=comma]
            {data/clean-multi-control.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}
\quad\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot3,
        title={Clean multi-target},
        xlabel={},
        ylabel={},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color=black] table[x=x, y=0, col sep=comma]
            {data/clean-multi-target.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=1, col sep=comma]
            {data/clean-multi-target.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=2, col sep=comma]
            {data/clean-multi-target.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=3, col sep=comma]
            {data/clean-multi-target.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}
\quad\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot3,
        title={Dirty multi-target},
        xlabel={},
        ylabel={},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color=black] table[x=x, y=0, col sep=comma]
            {data/dirty-multi-target.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=1, col sep=comma]
            {data/dirty-multi-target.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=2, col sep=comma]
            {data/dirty-multi-target.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=3, col sep=comma]
            {data/dirty-multi-target.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}

\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot3,
        title={Cuccaro adder},
        xlabel={},
        ylabel={Communication Cost},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color=black] table[x=x, y=communication-cost 0, col sep=comma]
            {data/cuccaro-adder.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=communication-cost 1, col sep=comma]
            {data/cuccaro-adder.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=communication-cost 2, col sep=comma]
            {data/cuccaro-adder.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=communication-cost 3, col sep=comma]
            {data/cuccaro-adder.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}
\quad\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot3,
        title={QFT adder},
        xlabel={},
        ylabel={},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color=black] table[x=x, y=0, col sep=comma]
            {data/qft-adder.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=1, col sep=comma]
            {data/qft-adder.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=2, col sep=comma]
            {data/qft-adder.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=3, col sep=comma]
            {data/qft-adder.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}
\quad\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot3,
        title={ },
        xlabel={},
        ylabel={},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0.5,0.5)},
            anchor=center,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
        axis line style={draw=none},
        tick style={draw=none},
        xticklabels={},
        yticklabels={},
    ]

        \addplot[color=black] table[x=x, y=static-oee  0, col sep=comma]
            {data/_.csv}
        ;%node [anchor=north east] {...};
        \addlegendentry{Static-OEE};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=fls-oee  1, col sep=comma]
            {data/_.csv}
        ;%node [anchor=north east] {...};
        \addlegendentry{FLS-OEE};

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=fgp-oee  2, col sep=comma]
            {data/_.csv}
        ;%node [anchor=north east] {...};
        \addlegendentry{FGP-OEE};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=fgp-roee  3, col sep=comma]
            {data/_.csv}
        ;%node [anchor=north east] {...};
        \addlegendentry{FGP-rOEE};


    \end{axis}

\end{tikzpicture}

\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot3,
        title={Random 0.2},
        xlabel={},
        ylabel={},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color=black] table[x=x, y=0, col sep=comma]
            {data/random-02.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=1, col sep=comma]
            {data/random-02.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=2, col sep=comma]
            {data/random-02.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=3, col sep=comma]
            {data/random-02.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}
\quad\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot3,
        title={Random 0.4},
        xlabel={Number of Qubits},
        ylabel={},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color=black] table[x=number-of-qubits, y=0, col sep=comma]
            {data/random-04.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=number-of-qubits, y=1, col sep=comma]
            {data/random-04.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=number-of-qubits, y=2, col sep=comma]
            {data/random-04.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=number-of-qubits, y=3, col sep=comma]
            {data/random-04.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}
\quad\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot3,
        title={Random 0.8},
        xlabel={},
        ylabel={},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color=black] table[x=x, y=0, col sep=comma]
            {data/random-08.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=1, col sep=comma]
            {data/random-08.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=2, col sep=comma]
            {data/random-08.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=3, col sep=comma]
            {data/random-08.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}


==> figs/orig/plot-lookahead-bar.tikz <==
% This file was automatically generated by python latextools.
% https://github.com/cduck/latextools
%
% \usepackage{tikz}
% \usepackage{pgfplots}
%
% % Setup package: tikz
% \usetikzlibrary{patterns}
% \usetikzlibrary{arrows}
% \usetikzlibrary{external}
%
% % Setup package: pgfplots
% \pgfplotsset{{compat=1.14}}
%
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=1,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot0,
        title={Comparison of lookahead weight functions},
        xlabel={},
        ylabel={Communication Cost},
        symbolic x coords={No lookahead,Const,Expon,Gauss},
        width={\columnwidth},
        height={0.667\columnwidth},
        ybar={2pt},
        bar width={7pt},
        enlargelimits=0.16666666666666666,
        ymin=0, ymax=188.5,
    %    ytick={0, 25, 50, 75, 100},
    %    ytick distance=25,
        xtick=data,
        ,
        legend style={draw=none, fill=none, at={(0.5,1.03)},anchor=north,font=\small},
        legend columns=-1,
        legend image code/.code={\draw[#1, draw=none] (0em,-0.2em) rectangle (0.6em,0.4em);},
        axis line style={draw=black!20!white},
        axis on top,
        y axis line style={draw=none},
        axis x line*=bottom,
        tick style={draw=none},
        yticklabel={\pgfmathparse{\tick*1}\pgfmathprintnumber{\pgfmathresult}},
        clip=false,
        enlarge y limits=0,
        ,
        x tick label style={},
        ,
        % From: https://tex.stackexchange.com/questions/449620/editing-label-on-bar-chart
        nodes near coords always on top/.style={
            % a new feature since 1.9: allows to place markers absolutely:
    %        scatter/position=absolute,
            every node near coord/.append style={
    %            at={(axis cs:\pgfkeysvalueof{/data point/x},\pgfkeysvalueof{/data point/y})},
    %            draw,      % <-- for debugging only, to check if placement is correct
                anchor=south,
                rotate=0,
                font=\small,
                inner sep=0.2em,
            },
        },
        nodes near coords always on top,
    ]

        \addplot[
            style={
                color=transparent,
                draw=none,
                fill=black,
                ,
                mark=none,
                bar shift=-13.5pt,
            }]
        coordinates {
            (No lookahead, 0)
            (Const, 0)
            (Expon, 48)
            (Gauss, 62)
        };
        \addlegendentry{scale=1/2~~~~};

        \addplot[
            style={
                color=transparent,
                draw=none,
                fill={rgb,255:red,80;green,121;blue,32},
                ,
                mark=none,
                bar shift=-4.5pt,
            }]
        coordinates {
            (No lookahead, 0)
            (Const, 91)
            (Expon, 42)
            (Gauss, 62)
        };
        \addlegendentry{scale=1~~~~};

        \addplot[
            style={
                color=transparent,
                draw=none,
                fill={rgb,255:red,112;green,169;blue,45},
                ,
                mark=none,
                bar shift=4.5pt,
            }]
        coordinates {
            (No lookahead, 0)
            (Const, 62)
            (Expon, 32)
            (Gauss, 45)
        };
        \addlegendentry{scale=5~~~~};

        \addplot[
            style={
                color=transparent,
                draw=none,
                fill={rgb,255:red,134;green,202;blue,54},
                ,
                mark=none,
                bar shift=13.5pt,
            }]
        coordinates {
            (No lookahead, 0)
            (Const, 48)
            (Expon, 34)
            (Gauss, 37)
        };
        \addlegendentry{scale=20~~~~};

        \addplot[
            style={
                color=transparent,
                draw=none,
                fill=black,
                pattern=north east lines,
                mark=none,
                bar shift=0pt,
            }]
        coordinates {
            (No lookahead, 145)
            (Const, 0)
            (Expon, 0)
            (Gauss, 0)
        };

    \end{axis}

\end{tikzpicture}


==> figs/orig/plot-lookahead-results.tikz <==
% This file was automatically generated by python latextools.
% https://github.com/cduck/latextools
%
% \usepackage{tikz}
% \usepackage{pgfplots}
%
% % Setup package: tikz
% \usetikzlibrary{patterns}
% \usetikzlibrary{arrows}
% \usetikzlibrary{external}
%
% % Setup package: pgfplots
% \pgfplotsset{{compat=1.14}}
%
\centering
\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot2,
        title={ Clean multi-control },
        xlabel={},
        ylabel={Communication Cost},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=communication-cost 0, col sep=comma]
            {data/_clean-multi-control-.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=communication-cost 1, col sep=comma]
            {data/_clean-multi-control-.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=communication-cost 2, col sep=comma]
            {data/_clean-multi-control-.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}
\quad\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot2,
        title={ Cuccaro adder },
        xlabel={Number of Qubits},
        ylabel={},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=number-of-qubits, y=0, col sep=comma]
            {data/_cuccaro-adder-.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=number-of-qubits, y=1, col sep=comma]
            {data/_cuccaro-adder-.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=number-of-qubits, y=2, col sep=comma]
            {data/_cuccaro-adder-.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}
\quad\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot2,
        title={ Random 0.4 },
        xlabel={},
        ylabel={},
        width={0.4\textwidth},
        height={0.267\textwidth},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0,1)},
            anchor=north west,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        ,
        clip=false,
    ]

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=0, col sep=comma]
            {data/_random-04-.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=1, col sep=comma]
            {data/_random-04-.csv}
        ;%node [anchor=north east] {...};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=2, col sep=comma]
            {data/_random-04-.csv}
        ;%node [anchor=north east] {...};


    \end{axis}

\end{tikzpicture}

\quad\quad
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=0.85,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot2,
        title={  },
        xlabel={},
        ylabel={},
        width={0.8\textwidth},
        height={50pt},
    %    xmin=0, xmax=0,
    %    ymin=0,
    %    restrict x to domain=0:0,
    %    xtick distance=25,
        ,
        legend style={
            draw=none,
            at={(0.5,0)},
            anchor=south,
    %        fill=none,
            font=\small},
    %    legend columns=-1,
        legend columns=-1,
        clip=false,
        axis line style={draw=none},
        tick style={draw=none},
        xticklabels={},
        yticklabels={},
    ]

        \addplot[color={rgb,255:red,180;green,56;blue,101}] table[x=x, y=fgp-roee-const-1  0, col sep=comma]
            {data/__.csv}
        ;%node [anchor=north east] {...};
        \addlegendentry{FGP-rOEE const-1~~~~};

        \addplot[color={rgb,255:red,112;green,169;blue,45}] table[x=x, y=fgp-roee-expon-1  1, col sep=comma]
            {data/__.csv}
        ;%node [anchor=north east] {...};
        \addlegendentry{FGP-rOEE expon-1~~~~};

        \addplot[color={rgb,255:red,72;green,132;blue,189}] table[x=x, y=fgp-roee-norm-1  2, col sep=comma]
            {data/__.csv}
        ;%node [anchor=north east] {...};
        \addlegendentry{FGP-rOEE gauss-1};


    \end{axis}

\end{tikzpicture}


==> figs/orig/plot-static-bar.tikz <==
% This file was automatically generated by python latextools.
% https://github.com/cduck/latextools
%
% \usepackage{tikz}
% \usepackage{pgfplots}
%
% % Setup package: tikz
% \usetikzlibrary{patterns}
% \usetikzlibrary{arrows}
% \usetikzlibrary{external}
%
% % Setup package: pgfplots
% \pgfplotsset{{compat=1.14}}
%
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=1,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot0,
        title={Percentage of gates used for communication},
        xlabel={},
        ylabel={},
        symbolic x coords={Clean multi-control,Clean multi-target,Dirty multi-target,Cuccaro adder,QFT adder,Random 0.2,Random 0.4,Random 0.8},
        width={\columnwidth},
        height={0.667\columnwidth},
        ybar={2pt},
        bar width={11pt},
        enlargelimits=0.07142857142857142,
        ymin=0, ymax=70.72623934322702,
    %    ytick={0, 25, 50, 75, 100},
    %    ytick distance=25,
        xtick=data,
        ,
        legend style={draw=none, fill=none, at={(0.5,1.03)},anchor=north,font=\small},
        legend columns=-1,
        legend image code/.code={\draw[#1, draw=none] (0em,-0.2em) rectangle (0.6em,0.4em);},
        axis line style={draw=black!20!white},
        axis on top,
        y axis line style={draw=none},
        axis x line*=bottom,
        tick style={draw=none},
        yticklabel={\pgfmathparse{\tick*1}\pgfmathprintnumber{\pgfmathresult}\%},
        clip=false,
        enlarge y limits=0,
        ,
        x tick label style={rotate=45, anchor=east},
        ,
        % From: https://tex.stackexchange.com/questions/449620/editing-label-on-bar-chart
        nodes near coords always on top/.style={
            % a new feature since 1.9: allows to place markers absolutely:
    %        scatter/position=absolute,
            every node near coord/.append style={
    %            at={(axis cs:\pgfkeysvalueof{/data point/x},\pgfkeysvalueof{/data point/y})},
    %            draw,      % <-- for debugging only, to check if placement is correct
                anchor=south,
                rotate=0,
                font=\small,
                inner sep=0.2em,
            },
        },
        nodes near coords always on top,
    ]

        \addplot[
            style={
                color=transparent,
                draw=none,
                fill=black,
                ,
                mark=none,
                ,
            }]
        coordinates {
            (Clean multi-control, 39.805252286810266)
            (Clean multi-target, 41.37931034482759)
            (Dirty multi-target, 16.48936170212766)
            (Cuccaro adder, 25.478927203065133)
            (QFT adder, 54.40479949479002)
            (Random 0.2, 50.46335299073294)
            (Random 0.4, 52.64235968865219)
            (Random 0.8, 53.7169772680729)
        };
        \addlegendentry{Static-OEE};

    \end{axis}

\end{tikzpicture}


==> figs/orig/plot-static-vs-best-bar.tikz <==
% This file was automatically generated by python latextools.
% https://github.com/cduck/latextools
%
% \usepackage{tikz}
% \usepackage{pgfplots}
%
% % Setup package: tikz
% \usetikzlibrary{patterns}
% \usetikzlibrary{arrows}
% \usetikzlibrary{external}
%
% % Setup package: pgfplots
% \pgfplotsset{{compat=1.14}}
%
% Pgfplots figure
\begin{tikzpicture}[baseline,scale=1,trim axis left,trim axis right]
%\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

    \begin{axis}[
        name=plot0,
        title={Percentage of gates used for communication},
        xlabel={},
        ylabel={},
        symbolic x coords={Clean multi-control,Clean multi-target,Dirty multi-target,Cuccaro adder,QFT adder,Random 0.2,Random 0.4,Random 0.8},
        width={\columnwidth},
        height={0.667\columnwidth},
        ybar={2pt},
        bar width={7pt},
        enlargelimits=0.07142857142857142,
        ymin=0, ymax=70.72623934322702,
    %    ytick={0, 25, 50, 75, 100},
    %    ytick distance=25,
        xtick=data,
        ,
        legend style={draw=none, fill=none, at={(0.5,1.03)},anchor=north,font=\small},
        legend columns=-1,
        legend image code/.code={\draw[#1, draw=none] (0em,-0.2em) rectangle (0.6em,0.4em);},
        axis line style={draw=black!20!white},
        axis on top,
        y axis line style={draw=none},
        axis x line*=bottom,
        tick style={draw=none},
        yticklabel={\pgfmathparse{\tick*1}\pgfmathprintnumber{\pgfmathresult}\%},
        clip=false,
        enlarge y limits=0,
        ,
        x tick label style={rotate=45, anchor=east},
        ,
        % From: https://tex.stackexchange.com/questions/449620/editing-label-on-bar-chart
        nodes near coords always on top/.style={
            % a new feature since 1.9: allows to place markers absolutely:
    %        scatter/position=absolute,
            every node near coord/.append style={
    %            at={(axis cs:\pgfkeysvalueof{/data point/x},\pgfkeysvalueof{/data point/y})},
    %            draw,      % <-- for debugging only, to check if placement is correct
                anchor=south,
                rotate=0,
                font=\small,
                inner sep=0.2em,
            },
        },
        nodes near coords always on top,
    ]

        \addplot[
            style={
                color=transparent,
                draw=none,
                fill=black,
                ,
                mark=none,
                ,
            }]
        coordinates {
            (Clean multi-control, 39.805252286810266)
            (Clean multi-target, 41.37931034482759)
            (Dirty multi-target, 16.48936170212766)
            (Cuccaro adder, 25.478927203065133)
            (QFT adder, 54.40479949479002)
            (Random 0.2, 50.46335299073294)
            (Random 0.4, 52.64235968865219)
            (Random 0.8, 53.7169772680729)
        };
        \addlegendentry{Static-OEE~~~~};

        \addplot[
            style={
                color=transparent,
                draw=none,
                fill={rgb,255:red,112;green,169;blue,45},
                ,
                mark=none,
                ,
            }]
        coordinates {
            (Clean multi-control, 9.654561558901683)
            (Clean multi-target, 26.724137931034484)
            (Dirty multi-target, 10.795454545454545)
            (Cuccaro adder, 5.121951219512195)
            (QFT adder, 18.556119571348)
            (Random 0.2, 31.86558516801854)
            (Random 0.4, 32.31850117096019)
            (Random 0.8, 32.132132132132135)
        };
        \addlegendentry{FGP-rOEE};

    \end{axis}

\end{tikzpicture}

